Light-by-light scattering with intact protons at the LHC: from Standard Model to New Physics

We discuss the discovery potential of light-by-light scattering at the Large Hadron Collider (LHC), induced by the Standard Model (SM) and by new exotic charged particles. Our simulation relies on intact proton detection in the planned forward detectors of CMS and ATLAS. The full four-photon amplitudes generated by any electrically charged particles of spins $1/2$ and $1$, including the SM processes involving loops of leptons, quarks and $W$ bosons are implemented in the Forward Physics Monte Carlo generator. Our method provides model-independent bounds on massive charged particles, only parametrized by the spin, mass and "effective charge" $Q_{\rm eff}$ of the new particle. We find that a new charged vector (fermion) with $Q_{\rm eff}=4$ can be discovered up to $m=640~\rm GeV$ ($m=300~\rm GeV$) with an integrated luminosity of $300~\rm fb^{-1}$ at the LHC. We also discuss the sensitivities to neutral particles such as a strongly-interacting heavy dilaton and warped Kaluza-Klein gravitons, whose effects could be discovered for masses in the multi-TeV range.

==> refadded.txt <==
1) I. Sahin
===========

"Probe of unparticles at the LHC in exclusive two lepton and two photon
production via photon-photon fusion"
 arXiv:0907.3290 [hep-ph]  JHEP 09 (2009) 069
we examine unparticle physics and in

âSearch for electromagnetic properties of the neutrinos at the LHCâ
arXiv:1010.3434 [hep-ph]  JHEP 03(2011) 100
we examine new physics contributions to em couplings of neutrinos and in

âExtra dimensions in gammagamma->gammagamma process at the CERN-LHCâ
arXiv:1005.4792 [hep-ph]  JHEP 09 (2010) 042

and

âExtra dimensions in photon-induced two lepton final states at the CERN-LHCâ
arXiv:0904.2687 [hep-ph]  Phys.Rev.
D80 (2009) 075009

2) Tarazawa ref.???
=====================


3) A. Szczurek
==============

P. Lebiedowicz, R. Pasechnik and A. Szczurek,
``Search for technipions in exclusive production
of diphotons with large invariant masses at the LHC'',
Nucl. Phys. {\bf B881} (2014) 288.


Are there others?





